On Dynamic Mode Decomposition of Control-affine Systems

This paper builds on the theoretical foundations for dynamic mode decomposition (DMD) of control-affine dynamical systems by leveraging the theory of vector-valued reproducing kernel Hilbert spaces (RKHSs). Specifically, control Liouville operators and control occupation kernels are used to separate the drift dynamics from the input dynamics. A provably convergent finite-rank estimation of a compact control Liouville operator is obtained, provided sufficiently rich data are available. A matrix representation of the finite-rank operator is used to construct a data-driven representation of its singular values, left singular functions, and right singular functions. The singular value decomposition is used to generate a data-driven model of the control-affine nonlinear system. The developed method generates a model that can be used to predict the trajectories of the system in response to any admissible control input. Numerical experiments are included to demonstrate the efficacy of the developed technique.

==> results/DuffingSCLDMDError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   8.8774742e-07   3.6051069e-05
   2.0000000e-01   5.8335821e-06   5.7168149e-05
   3.0000000e-01   1.2741051e-05   6.5067509e-05
   4.0000000e-01   1.9892954e-05   6.2921528e-05
   5.0000000e-01   2.6354987e-05   5.6553838e-05
   6.0000000e-01   3.2097875e-05   5.3563229e-05
   7.0000000e-01   3.7802535e-05   5.7016480e-05
   8.0000000e-01   4.4128176e-05   6.4956711e-05
   9.0000000e-01   5.1251706e-05   7.5245197e-05
   1.0000000e+00   5.9309450e-05   8.5906144e-05
   1.1000000e+00   6.8458583e-05   9.4838845e-05
   1.2000000e+00   7.8398992e-05   1.0072929e-04
   1.3000000e+00   8.8742887e-05   1.0350555e-04
   1.4000000e+00   9.9225890e-05   1.0413984e-04
   1.5000000e+00   1.0965478e-04   1.0350273e-04
   1.6000000e+00   1.1999575e-04   1.0215099e-04
   1.7000000e+00   1.3013912e-04   9.9597004e-05
   1.8000000e+00   1.3997089e-04   9.6595922e-05
   1.9000000e+00   1.4960484e-04   9.3753157e-05
   2.0000000e+00   1.5893968e-04   9.0337837e-05
   2.1000000e+00   1.6794188e-04   8.5134647e-05
   2.2000000e+00   1.7575574e-04   7.4305496e-05
   2.3000000e+00   1.8207718e-04   5.5485723e-05
   2.4000000e+00   1.8647971e-04   2.6048633e-05
   2.5000000e+00   1.8698234e-04  -2.0991312e-05
   2.6000000e+00   1.8245489e-04  -8.8137987e-05
   2.7000000e+00   1.6833128e-04  -1.7499118e-04
   2.8000000e+00   1.4501443e-04  -2.7945568e-04
   2.9000000e+00   1.1281910e-04  -3.7980895e-04
   3.0000000e+00   7.0762913e-05  -4.5309603e-04
   3.1000000e+00   2.6840024e-05  -5.0704168e-04
   3.2000000e+00  -2.0904962e-05  -5.0594682e-04
   3.3000000e+00  -6.9228062e-05  -4.3427120e-04
   3.4000000e+00  -1.0949866e-04  -3.2012415e-04
   3.5000000e+00  -1.3665723e-04  -1.7463354e-04
   3.6000000e+00  -1.4563541e-04   1.1031506e-05
   3.7000000e+00  -1.3805315e-04   2.1264500e-04
   3.8000000e+00  -1.1036356e-04   3.4035136e-04
   3.9000000e+00  -7.3765284e-05   3.6258459e-04
   4.0000000e+00  -3.7576243e-05   3.4232959e-04
   4.1000000e+00  -1.9238348e-06   3.4059367e-04
   4.2000000e+00   3.3658777e-05   3.7619054e-04
   4.3000000e+00   6.6356733e-05   3.7896024e-04
   4.4000000e+00   1.0531151e-04   3.3529374e-04
   4.5000000e+00   1.4732398e-04   3.3224140e-04
   4.6000000e+00   1.8146553e-04   3.1063462e-04
   4.7000000e+00   2.0838396e-04   9.1515606e-05
   4.8000000e+00   1.7320743e-04  -5.4288201e-04
   4.9000000e+00   8.7185359e-05  -9.1224283e-04
   5.0000000e+00  -4.5508849e-06  -9.3284061e-04
   5.1000000e+00  -9.0916987e-05  -4.6475752e-04
   5.2000000e+00  -1.1965997e-04  -1.4022875e-04
   5.3000000e+00  -6.7122396e-05   6.0087512e-04
   5.4000000e+00   3.2044888e-05   1.3509974e-03
   5.5000000e+00   2.1891641e-04   2.1094515e-03
   5.6000000e+00   4.1880775e-04   1.6777449e-03
   5.7000000e+00   5.3221691e-04   6.8542859e-04
   5.8000000e+00   5.4916086e-04  -1.0623532e-04
   5.9000000e+00   5.0292575e-04  -5.4915511e-04
   6.0000000e+00   4.2819872e-04  -7.8875578e-04
   6.1000000e+00   3.4203513e-04  -9.9996054e-04
   6.2000000e+00   2.3739648e-04  -1.1768735e-03
   6.3000000e+00   1.1446730e-04  -1.8594779e-03
   6.4000000e+00  -6.8927290e-05  -1.5676266e-03
   6.5000000e+00  -1.7472857e-04  -6.3066897e-04
   6.6000000e+00  -1.5771550e-04   5.1160997e-04
   6.7000000e+00  -3.7661289e-05   2.6610108e-03
   6.8000000e+00   2.8615394e-04   3.0801376e-03
   6.9000000e+00   5.5498836e-04   2.0430471e-03
   7.0000000e+00   6.6204262e-04   3.6634715e-04
   7.1000000e+00   6.3884765e-04  -4.6681091e-04
   7.2000000e+00   5.8067970e-04  -5.8400154e-04
   7.3000000e+00   5.2626545e-04  -3.5509289e-04
   7.4000000e+00   4.8279420e-04  -2.1112078e-04
   7.5000000e+00   5.0561554e-04  -1.1008831e-04
   7.6000000e+00   4.7216703e-04  -3.1540634e-04
   7.7000000e+00   4.3858100e-04  -8.2335775e-04
   7.8000000e+00   2.3336203e-04  -1.4440664e-03
   7.9000000e+00   1.0455656e-04  -2.3740065e-03
   8.0000000e+00  -8.3390875e-05  -1.9478519e-03
   8.1000000e+00  -3.0425176e-04  -1.1387262e-04
   8.2000000e+00  -2.3604253e-04   1.2753441e-04
   8.3000000e+00  -2.0370145e-04   4.8401758e-04
   8.4000000e+00  -1.2672116e-04   9.0670318e-04
   8.5000000e+00  -2.1256986e-05   1.1522960e-03
   8.6000000e+00   9.8414032e-05   1.1073737e-03
   8.7000000e+00   1.6702916e-04   9.1849630e-04
   8.8000000e+00   2.7032356e-04   1.0202740e-03
   8.9000000e+00   4.0087679e-04   1.1422758e-03
   9.0000000e+00   5.6875509e-04   1.7176077e-03
   9.1000000e+00   6.1982343e-04   8.5233514e-04
   9.2000000e+00   5.7813945e-04  -1.7785241e-03
   9.3000000e+00   4.1372998e-04  -3.1478410e-03
   9.4000000e+00   1.0029054e-04  -2.5234976e-03
   9.5000000e+00  -1.6508891e-04  -2.2013004e-03
   9.6000000e+00  -2.2929948e-04   5.6393966e-04
   9.7000000e+00   4.1427533e-05   3.9655597e-03
   9.8000000e+00   6.0857486e-04   5.7258949e-03
   9.9000000e+00   1.1029306e-03   3.6953762e-03
   1.0000000e+01   1.2683901e-03   6.7427023e-04


==> results/DuffingSCLDMDReconstruction.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-01   1.7886889e+00  -2.1866064e+00   1.7886880e+00  -2.1866425e+00
   2.0000000e-01   1.5696763e+00  -2.1640820e+00   1.5696705e+00  -2.1641392e+00
   3.0000000e-01   1.3607204e+00  -1.9961263e+00   1.3607077e+00  -1.9961914e+00
   4.0000000e-01   1.1731732e+00  -1.7461966e+00   1.1731533e+00  -1.7462595e+00
   5.0000000e-01   1.0125788e+00  -1.4628576e+00   1.0125525e+00  -1.4629141e+00
   6.0000000e-01   8.8058679e-01  -1.1788179e+00   8.8055469e-01  -1.1788714e+00
   7.0000000e-01   7.7618131e-01  -9.1454221e-01   7.7614351e-01  -9.1459922e-01
   8.0000000e-01   6.9673035e-01  -6.8030852e-01   6.9668622e-01  -6.8037347e-01
   9.0000000e-01   6.3894473e-01  -4.7997079e-01   6.3889348e-01  -4.8004604e-01
   1.0000000e+00   5.9946137e-01  -3.1474254e-01   5.9940206e-01  -3.1482845e-01
   1.1000000e+00   5.7487083e-01  -1.8335226e-01   5.7480237e-01  -1.8344709e-01
   1.2000000e+00   5.6183818e-01  -8.2230854e-02   5.6175979e-01  -8.2331583e-02
   1.3000000e+00   5.5760567e-01  -6.2256939e-03   5.5751693e-01  -6.3291994e-03
   1.4000000e+00   5.5995847e-01   5.0816030e-02   5.5985925e-01   5.0711890e-02
   1.5000000e+00   5.6733976e-01   9.5442927e-02   5.6723010e-01   9.5339424e-02
   1.6000000e+00   5.7885855e-01   1.3458072e-01   5.7873855e-01   1.3447857e-01
   1.7000000e+00   5.9430694e-01   1.7569601e-01   5.9417680e-01   1.7559642e-01
   1.8000000e+00   6.1431591e-01   2.2658809e-01   6.1417594e-01   2.2649150e-01
   1.9000000e+00   6.4021351e-01   2.9427547e-01   6.4006391e-01   2.9418171e-01
   2.0000000e+00   6.7395256e-01   3.8484139e-01   6.7379362e-01   3.8475105e-01
   2.1000000e+00   7.1807919e-01   5.0334244e-01   7.1791125e-01   5.0325731e-01
   2.2000000e+00   7.7550908e-01   6.5309631e-01   7.7533333e-01   6.5302201e-01
   2.3000000e+00   8.4973266e-01   8.3580916e-01   8.4955058e-01   8.3575367e-01
   2.4000000e+00   9.4381699e-01   1.0483457e+00   9.4363051e-01   1.0483197e+00
   2.5000000e+00   1.0602117e+00   1.2821488e+00   1.0600247e+00   1.2821698e+00
   2.6000000e+00   1.2001588e+00   1.5225769e+00   1.1999763e+00   1.5226650e+00
   2.7000000e+00   1.3636150e+00   1.7430664e+00   1.3634467e+00   1.7432413e+00
   2.8000000e+00   1.5469618e+00   1.9052995e+00   1.5468168e+00   1.9055790e+00
   2.9000000e+00   1.7415737e+00   1.9606145e+00   1.7414609e+00   1.9609943e+00
   3.0000000e+00   1.9342188e+00   1.8517025e+00   1.9341480e+00   1.8521556e+00
   3.1000000e+00   2.1060823e+00   1.5389361e+00   2.1060555e+00   1.5394431e+00
   3.2000000e+00   2.2351763e+00   1.0197388e+00   2.2351972e+00   1.0202447e+00
   3.3000000e+00   2.3031450e+00   3.2430913e-01   2.3032142e+00   3.2474340e-01
   3.4000000e+00   2.2960276e+00  -4.7740327e-01   2.2961371e+00  -4.7708315e-01
   3.5000000e+00   2.2089838e+00  -1.2619055e+00   2.2091204e+00  -1.2617308e+00
   3.6000000e+00   2.0475047e+00  -1.9379090e+00   2.0476503e+00  -1.9379201e+00
   3.7000000e+00   1.8257037e+00  -2.4657097e+00   1.8258417e+00  -2.4659223e+00
   3.8000000e+00   1.5587495e+00  -2.8541252e+00   1.5588598e+00  -2.8544656e+00
   3.9000000e+00   1.2581529e+00  -3.1451061e+00   1.2582267e+00  -3.1454687e+00
   4.0000000e+00   9.3119047e-01  -3.3914868e+00   9.3122805e-01  -3.3918292e+00
   4.1000000e+00   5.7981054e-01  -3.6378108e+00   5.7981246e-01  -3.6381513e+00
   4.2000000e+00   2.0268148e-01  -3.9092738e+00   2.0264783e-01  -3.9096500e+00
   4.3000000e+00  -2.0259284e-01  -4.2070771e+00  -2.0265920e-01  -4.2074561e+00
   4.4000000e+00  -6.3771947e-01  -4.5063368e+00  -6.3782478e-01  -4.5066721e+00
   4.5000000e+00  -1.1021807e+00  -4.7520959e+00  -1.1023281e+00  -4.7524281e+00
   4.6000000e+00  -1.5842561e+00  -4.8400213e+00  -1.5844376e+00  -4.8403319e+00
   4.7000000e+00  -2.0601511e+00  -4.6148134e+00  -2.0603595e+00  -4.6149049e+00
   4.8000000e+00  -2.4913249e+00  -3.8959295e+00  -2.4914981e+00  -3.8953866e+00
   4.9000000e+00  -2.8189199e+00  -2.5680946e+00  -2.8190071e+00  -2.5671824e+00
   5.0000000e+00  -2.9862224e+00  -7.0301101e-01  -2.9862178e+00  -7.0207817e-01
   5.1000000e+00  -2.9549409e+00   1.3381307e+00  -2.9548500e+00   1.3385954e+00
   5.2000000e+00  -2.7280117e+00   3.0984985e+00  -2.7278920e+00   3.0986387e+00
   5.3000000e+00  -2.3520312e+00   4.3171290e+00  -2.3519640e+00   4.3165281e+00
   5.4000000e+00  -1.8843992e+00   4.9457925e+00  -1.8844312e+00   4.9444415e+00
   5.5000000e+00  -1.3772463e+00   5.1426902e+00  -1.3774652e+00   5.1405807e+00
   5.6000000e+00  -8.6320683e-01   5.1162074e+00  -8.6362564e-01   5.1145297e+00
   5.7000000e+00  -3.5566407e-01   5.0404332e+00  -3.5619628e-01   5.0397478e+00
   5.8000000e+00   1.4708837e-01   5.0273431e+00   1.4653921e-01   5.0274493e+00
   5.9000000e+00   6.5340001e-01   5.1136632e+00   6.5289708e-01   5.1142123e+00
   6.0000000e+00   1.1714150e+00   5.2525458e+00   1.1709869e+00   5.2533346e+00
   6.1000000e+00   1.7001003e+00   5.2846386e+00   1.6997583e+00   5.2856385e+00
   6.2000000e+00   2.2165747e+00   4.9552975e+00   2.2163373e+00   4.9564744e+00
   6.3000000e+00   2.6699073e+00   3.9705480e+00   2.6697928e+00   3.9724075e+00
   6.4000000e+00   2.9844848e+00   2.2013254e+00   2.9845538e+00   2.2028931e+00
   6.5000000e+00   3.0911469e+00  -1.1668017e-01   3.0913216e+00  -1.1604950e-01
   6.6000000e+00   2.9627450e+00  -2.4014929e+00   2.9629027e+00  -2.4020045e+00
   6.7000000e+00   2.6308768e+00  -4.0920833e+00   2.6309145e+00  -4.0947443e+00
   6.8000000e+00   2.1707439e+00  -4.9831401e+00   2.1704577e+00  -4.9862203e+00
   6.9000000e+00   1.6561286e+00  -5.2245572e+00   1.6555736e+00  -5.2266002e+00
   7.0000000e+00   1.1374755e+00  -5.1124126e+00   1.1368134e+00  -5.1127790e+00
   7.1000000e+00   6.3702373e-01  -4.8963683e+00   6.3638488e-01  -4.8959015e+00
   7.2000000e+00   1.5668624e-01  -4.7216009e+00   1.5610556e-01  -4.7210169e+00
   7.3000000e+00  -3.1050368e-01  -4.6384259e+00  -3.1102995e-01  -4.6380708e+00
   7.4000000e+00  -7.7293845e-01  -4.6227326e+00  -7.7342124e-01  -4.6225214e+00
   7.5000000e+00  -1.2343134e+00  -4.5893157e+00  -1.2348190e+00  -4.5892056e+00
   7.6000000e+00  -1.6861087e+00  -4.4036325e+00  -1.6865809e+00  -4.4033171e+00
   7.7000000e+00  -2.1049528e+00  -3.8948312e+00  -2.1053914e+00  -3.8940078e+00
   7.8000000e+00  -2.4498707e+00  -2.9233807e+00  -2.4501041e+00  -2.9219366e+00
   7.9000000e+00  -2.6730867e+00  -1.4776457e+00  -2.6731912e+00  -1.4752717e+00
   8.0000000e+00  -2.7356097e+00   2.6562732e-01  -2.7355263e+00   2.6757517e-01
   8.1000000e+00  -2.6229906e+00   1.9452180e+00  -2.6226863e+00   1.9453318e+00
   8.2000000e+00  -2.3573964e+00   3.2771499e+00  -2.3571604e+00   3.2770223e+00
   8.3000000e+00  -1.9833293e+00   4.1258914e+00  -1.9831256e+00   4.1254073e+00
   8.4000000e+00  -1.5467666e+00   4.5431408e+00  -1.5466399e+00   4.5422341e+00
   8.5000000e+00  -1.0834431e+00   4.6944287e+00  -1.0834218e+00   4.6932764e+00
   8.6000000e+00  -6.1103878e-01   4.7494476e+00  -6.1113720e-01   4.7483402e+00
   8.7000000e+00  -1.3256352e-01   4.8376568e+00  -1.3273055e-01   4.8367383e+00
   8.8000000e+00   3.6009839e-01   5.0277640e+00   3.5982806e-01   5.0267437e+00
   8.9000000e+00   8.7626799e-01   5.3066411e+00   8.7586712e-01   5.3054988e+00
   9.0000000e+00   1.4207121e+00   5.5674120e+00   1.4201433e+00   5.5656944e+00
   9.1000000e+00   1.9803420e+00   5.5524718e+00   1.9797222e+00   5.5516194e+00
   9.2000000e+00   2.5113237e+00   4.9339673e+00   2.5107455e+00   4.9357458e+00
   9.3000000e+00   2.9372443e+00   3.4125240e+00   2.9368306e+00   3.4156718e+00
   9.4000000e+00   3.1652001e+00   1.0461710e+00   3.1650998e+00   1.0486945e+00
   9.5000000e+00   3.1353860e+00  -1.6395589e+00   3.1355511e+00  -1.6373576e+00
   9.6000000e+00   2.8519779e+00  -3.8977338e+00   2.8522072e+00  -3.8982978e+00
   9.7000000e+00   2.3845572e+00  -5.3014092e+00   2.3845158e+00  -5.3053748e+00
   9.8000000e+00   1.8186937e+00  -5.9063788e+00   1.8180851e+00  -5.9121047e+00
   9.9000000e+00   1.2186840e+00  -6.0455215e+00   1.2175811e+00  -6.0492169e+00
   1.0000000e+01   6.1425474e-01  -6.0394188e+00   6.1298635e-01  -6.0400931e+00


==> results/DuffingVectorFieldfError.dat <==
  -2.0000000e+00  -2.0000000e+00   2.5754012e-05
  -2.0000000e+00  -1.5000000e+00   1.1918283e-05
  -2.0000000e+00  -1.0000000e+00   1.4023293e-05
  -2.0000000e+00  -5.0000000e-01   2.4221689e-05
  -2.0000000e+00   0.0000000e+00   2.9454023e-05
  -2.0000000e+00   5.0000000e-01   2.1840253e-05
  -2.0000000e+00   1.0000000e+00   2.4408586e-06
  -2.0000000e+00   1.5000000e+00   2.6152770e-05
  -2.0000000e+00   2.0000000e+00   5.8357380e-05
  -1.5000000e+00  -2.0000000e+00   8.6708981e-06
  -1.5000000e+00  -1.5000000e+00   8.6305212e-06
  -1.5000000e+00  -1.0000000e+00   3.2562690e-06
  -1.5000000e+00  -5.0000000e-01   3.2498583e-06
  -1.5000000e+00   0.0000000e+00   5.0766570e-06
  -1.5000000e+00   5.0000000e-01   7.0152054e-07
  -1.5000000e+00   1.0000000e+00   6.7152254e-06
  -1.5000000e+00   1.5000000e+00   1.2489812e-05
  -1.5000000e+00   2.0000000e+00   1.4660131e-05
  -1.0000000e+00  -2.0000000e+00   1.7873905e-05
  -1.0000000e+00  -1.5000000e+00   9.1745887e-06
  -1.0000000e+00  -1.0000000e+00   5.5353845e-07
  -1.0000000e+00  -5.0000000e-01   4.4148371e-06
  -1.0000000e+00   0.0000000e+00   3.6711768e-06
  -1.0000000e+00   5.0000000e-01   2.2199868e-07
  -1.0000000e+00   1.0000000e+00   1.7997031e-06
  -1.0000000e+00   1.5000000e+00   3.2077939e-06
  -1.0000000e+00   2.0000000e+00   1.5616201e-05
  -5.0000000e-01  -2.0000000e+00   1.2035150e-05
  -5.0000000e-01  -1.5000000e+00   3.2633883e-06
  -5.0000000e-01  -1.0000000e+00   5.5827328e-06
  -5.0000000e-01  -5.0000000e-01   9.2373128e-06
  -5.0000000e-01   0.0000000e+00   6.2990182e-06
  -5.0000000e-01   5.0000000e-01   6.7957775e-07
  -5.0000000e-01   1.0000000e+00   1.7553604e-06
  -5.0000000e-01   1.5000000e+00   2.1424078e-06
  -5.0000000e-01   2.0000000e+00   1.0271380e-05
   0.0000000e+00  -2.0000000e+00   5.6714003e-06
   0.0000000e+00  -1.5000000e+00   3.9645252e-06
   0.0000000e+00  -1.0000000e+00   2.3398891e-06
   0.0000000e+00  -5.0000000e-01   5.5569008e-06
   0.0000000e+00   0.0000000e+00   2.3119168e-06
   0.0000000e+00   5.0000000e-01   4.1865784e-06
   0.0000000e+00   1.0000000e+00   8.0931204e-06
   0.0000000e+00   1.5000000e+00   7.5967358e-06
   0.0000000e+00   2.0000000e+00   7.6372525e-06
   5.0000000e-01  -2.0000000e+00   5.4992633e-06
   5.0000000e-01  -1.5000000e+00   1.0202741e-05
   5.0000000e-01  -1.0000000e+00   5.1974106e-06
   5.0000000e-01  -5.0000000e-01   3.5516769e-07
   5.0000000e-01   0.0000000e+00   2.1364683e-06
   5.0000000e-01   5.0000000e-01   8.6198884e-06
   5.0000000e-01   1.0000000e+00   1.3036596e-05
   5.0000000e-01   1.5000000e+00   1.2386899e-05
   5.0000000e-01   2.0000000e+00   1.2695345e-05
   1.0000000e+00  -2.0000000e+00   6.4990683e-06
   1.0000000e+00  -1.5000000e+00   1.0448418e-05
   1.0000000e+00  -1.0000000e+00   2.9844674e-06
   1.0000000e+00  -5.0000000e-01   5.0497488e-06
   1.0000000e+00   0.0000000e+00   3.8517069e-06
   1.0000000e+00   5.0000000e-01   5.5285544e-06
   1.0000000e+00   1.0000000e+00   1.3205651e-05
   1.0000000e+00   1.5000000e+00   1.1260194e-05
   1.0000000e+00   2.0000000e+00   3.1794111e-06
   1.5000000e+00  -2.0000000e+00   9.2742250e-06
   1.5000000e+00  -1.5000000e+00   2.6189540e-06
   1.5000000e+00  -1.0000000e+00   8.9646077e-06
   1.5000000e+00  -5.0000000e-01   1.7331766e-05
   1.5000000e+00   0.0000000e+00   1.3527981e-05
   1.5000000e+00   5.0000000e-01   3.0542278e-06
   1.5000000e+00   1.0000000e+00   1.8495055e-05
   1.5000000e+00   1.5000000e+00   1.7346022e-05
   1.5000000e+00   2.0000000e+00   2.8739552e-06
   2.0000000e+00  -2.0000000e+00   8.8517366e-05
   2.0000000e+00  -1.5000000e+00   2.4092489e-05
   2.0000000e+00  -1.0000000e+00   3.6705449e-06
   2.0000000e+00  -5.0000000e-01   5.7203980e-06
   2.0000000e+00   0.0000000e+00   9.3727522e-06
   2.0000000e+00   5.0000000e-01   2.2760736e-05
   2.0000000e+00   1.0000000e+00   3.2813397e-05
   2.0000000e+00   1.5000000e+00   1.9716939e-05
   2.0000000e+00   2.0000000e+00   2.3726724e-05


==> results/DuffingVectorFieldgError.dat <==
  -2.0000000e+00  -2.0000000e+00   2.1039385e-05
  -2.0000000e+00  -1.5000000e+00   2.8587531e-05
  -2.0000000e+00  -1.0000000e+00   3.2296114e-05
  -2.0000000e+00  -5.0000000e-01   2.5020271e-05
  -2.0000000e+00   0.0000000e+00   1.1028262e-05
  -2.0000000e+00   5.0000000e-01   1.2398403e-06
  -2.0000000e+00   1.0000000e+00   5.8880288e-06
  -2.0000000e+00   1.5000000e+00   2.7361932e-05
  -2.0000000e+00   2.0000000e+00   5.5224089e-05
  -1.5000000e+00  -2.0000000e+00   1.5238784e-05
  -1.5000000e+00  -1.5000000e+00   1.4680082e-05
  -1.5000000e+00  -1.0000000e+00   1.5241007e-05
  -1.5000000e+00  -5.0000000e-01   1.9676923e-05
  -1.5000000e+00   0.0000000e+00   2.4008451e-05
  -1.5000000e+00   5.0000000e-01   2.3807613e-05
  -1.5000000e+00   1.0000000e+00   1.8393643e-05
  -1.5000000e+00   1.5000000e+00   1.0707551e-05
  -1.5000000e+00   2.0000000e+00   4.3871458e-06
  -1.0000000e+00  -2.0000000e+00   1.6599206e-05
  -1.0000000e+00  -1.5000000e+00   8.0911403e-06
  -1.0000000e+00  -1.0000000e+00   7.1843726e-06
  -1.0000000e+00  -5.0000000e-01   9.4201191e-06
  -1.0000000e+00   0.0000000e+00   8.7570309e-06
  -1.0000000e+00   5.0000000e-01   3.6077547e-06
  -1.0000000e+00   1.0000000e+00   2.1545937e-06
  -1.0000000e+00   1.5000000e+00   4.3954930e-06
  -1.0000000e+00   2.0000000e+00   6.8405041e-06
  -5.0000000e-01  -2.0000000e+00   2.5948167e-05
  -5.0000000e-01  -1.5000000e+00   2.4601655e-05
  -5.0000000e-01  -1.0000000e+00   1.5122491e-05
  -5.0000000e-01  -5.0000000e-01   7.3523420e-06
  -5.0000000e-01   0.0000000e+00   8.4075075e-06
  -5.0000000e-01   5.0000000e-01   1.6905145e-05
  -5.0000000e-01   1.0000000e+00   2.3881214e-05
  -5.0000000e-01   1.5000000e+00   2.1490264e-05
  -5.0000000e-01   2.0000000e+00   1.4131881e-05
   0.0000000e+00  -2.0000000e+00   2.5547128e-05
   0.0000000e+00  -1.5000000e+00   3.4778934e-06
   0.0000000e+00  -1.0000000e+00   2.1514667e-05
   0.0000000e+00  -5.0000000e-01   3.7466677e-05
   0.0000000e+00   0.0000000e+00   3.7191973e-05
   0.0000000e+00   5.0000000e-01   2.4455993e-05
   0.0000000e+00   1.0000000e+00   1.2652439e-05
   0.0000000e+00   1.5000000e+00   1.4719242e-05
   0.0000000e+00   2.0000000e+00   2.9977456e-05
   5.0000000e-01  -2.0000000e+00   4.2733980e-06
   5.0000000e-01  -1.5000000e+00   2.8194573e-05
   5.0000000e-01  -1.0000000e+00   5.2225144e-05
   5.0000000e-01  -5.0000000e-01   6.5531102e-05
   5.0000000e-01   0.0000000e+00   6.0881844e-05
   5.0000000e-01   5.0000000e-01   4.1759889e-05
   5.0000000e-01   1.0000000e+00   2.2295230e-05
   5.0000000e-01   1.5000000e+00   1.7994195e-05
   5.0000000e-01   2.0000000e+00   3.2042433e-05
   1.0000000e+00  -2.0000000e+00   1.7260889e-05
   1.0000000e+00  -1.5000000e+00   1.6173496e-05
   1.0000000e+00  -1.0000000e+00   1.7987549e-05
   1.0000000e+00  -5.0000000e-01   1.6736670e-05
   1.0000000e+00   0.0000000e+00   5.7409945e-06
   1.0000000e+00   5.0000000e-01   1.5136776e-05
   1.0000000e+00   1.0000000e+00   3.6849675e-05
   1.0000000e+00   1.5000000e+00   4.6783443e-05
   1.0000000e+00   2.0000000e+00   4.0079889e-05
   1.5000000e+00  -2.0000000e+00   1.9284133e-05
   1.5000000e+00  -1.5000000e+00   7.5311992e-06
   1.5000000e+00  -1.0000000e+00   5.7158752e-06
   1.5000000e+00  -5.0000000e-01   1.2554790e-05
   1.5000000e+00   0.0000000e+00   1.5525011e-05
   1.5000000e+00   5.0000000e-01   1.9591535e-05
   1.5000000e+00   1.0000000e+00   2.6810709e-05
   1.5000000e+00   1.5000000e+00   3.4333266e-05
   1.5000000e+00   2.0000000e+00   3.7912743e-05
   2.0000000e+00  -2.0000000e+00   4.9178668e-05
   2.0000000e+00  -1.5000000e+00   1.4113430e-06
   2.0000000e+00  -1.0000000e+00   1.0426704e-05
   2.0000000e+00  -5.0000000e-01   1.9859171e-05
   2.0000000e+00   0.0000000e+00   4.3656127e-05
   2.0000000e+00   5.0000000e-01   7.4647665e-05
   2.0000000e+00   1.0000000e+00   9.3518901e-05
   2.0000000e+00   1.5000000e+00   8.3649244e-05
   2.0000000e+00   2.0000000e+00   4.4463585e-05

